RTL-Interact: Training EDA-Interactive Models for Multi-Task RTL Design

Large language models offer a promising route to register-transfer-level (RTL) design, but reliable implementations require checking and revision based on electronic design automation (EDA) tools' feedback. Existing RTL-specialized models often lack learned interaction with such EDA tools or rely on separate generation and repair components. We introduce RTL-Interact, a multi-task post-training framework that trains a single RTL-specialized model to generate RTL, construct task-appropriate EDA checks, and revise implementations using tool feedback. The framework combines automatically constructed multi-task demonstrations with staged supervision from chain-of-thought to tool-integrated reasoning. We further introduce Pattern-Aware Policy Optimization (PAPO) for multi-task reinforcement learning. PAPO augments Group Relative Policy Optimization with correctness-gated rewards that favor concise successful checking while rewarding effective revision, and uses task grouping to preserve coverage across objectives. On CVDP, RTL-Interact-32B achieves 48.7% weighted Pass@1 and 68.9% Pass@5, surpassing its teacher model, DeepSeek-V3.2, while RTL-Interact-8B achieves 44.9% weighted Pass@1. Additionally, we show that PAPO can reduce average tool calls by 63.8% while improving Pass@1. Both models also outperform all RTL-specialized baselines on VerilogEval v2 and RTLLM v2, demonstrating the effectiveness of our method.

==> data/mixture_ablation.dat <==
# alpha: optimization share among samples retained for each RL update.
# The functional share is 1-alpha. Metrics are CVDP percentages for RTL-Interact-8B.
# index/pass are retained for compatibility with the former ablation figure.
index pass alpha pass5
0 42.185430463576 0.2 59.602649006623
1 44.900662251656 0.3 63.245033112583
2 42.582781456954 0.4 61.920529801325


==> data/train_32b_length.dat <==
step value
1 19320
9 19210
19 19347
29 19282
39 19416
49 19016
50 18999
59 18737
69 18832
79 19151
89 18526
99 18624
109 18150
110 18484
119 18605
129 18310
139 17968
149 17789
159 17518
169 17317
179 17305
189 16895
199 17459
209 16564
219 16965
229 16793
239 16412
249 16574
259 15877
269 15708
279 16372
289 15664
299 15657
309 15498
319 15922
329 15221
339 15055
349 14672
359 14611
369 14153
379 14508
389 14690
399 14431
409 14306
419 14326
429 14585
439 14016
449 13953
450 14318
459 13638
469 13490
479 14055
489 13603
499 12856


==> data/train_32b_length_ma5.dat <==
step value
1 19292.333333
9 19289.750000
19 19315.000000
29 19254.200000
39 19212.000000
49 19090.000000
50 19000.000000
59 18947.000000
69 18849.000000
79 18774.000000
89 18656.600000
99 18587.000000
109 18477.800000
110 18434.600000
119 18303.400000
129 18231.200000
139 18038.000000
149 17780.400000
159 17579.400000
169 17364.800000
179 17298.800000
189 17108.000000
199 17037.600000
209 16935.200000
219 16838.600000
229 16661.600000
239 16524.200000
249 16272.800000
259 16188.600000
269 16039.000000
279 15855.600000
289 15779.800000
299 15822.600000
309 15592.400000
319 15470.600000
329 15273.600000
339 15096.200000
349 14742.400000
359 14599.800000
369 14526.800000
379 14478.600000
389 14417.600000
399 14452.200000
409 14467.600000
419 14332.800000
429 14237.200000
439 14239.600000
449 14102.000000
450 13883.000000
459 13890.800000
469 13820.800000
479 13528.400000
489 13501.000000
499 13504.666667


==> data/train_32b_pass.dat <==
step value
1 42.4500
9 41.8258
19 42.4251
29 42.0312
39 41.8580
49 41.7951
50 42.7933
59 42.5050
69 42.2213
79 42.6000
89 43.1993
99 45.7856
109 41.8596
119 44.0042
129 45.2658
139 43.4370
149 44.5883
150 43.9307
159 45.8499
160 45.8547
169 45.7871
179 44.7309
189 46.7652
199 47.1438
209 45.7564
219 44.9210
230 46.7392
240 45.4623
249 46.4984
259 44.7800
269 44.6067
279 46.9721
289 45.3641
299 47.3983
309 44.1346
319 43.8509
329 45.6646
339 45.8224
349 45.5388
359 46.8004
369 45.9650
379 45.6814
380 45.5757
389 46.7223
399 46.6594
409 46.0448
419 47.1960
420 47.7526
429 47.1331
439 46.6288
449 47.6697
459 47.9380
469 46.5506
479 47.9226
489 47.0872
499 48.6800


==> data/train_32b_pass_ma5.dat <==
step value
1 42.233633
9 42.183025
19 42.118020
29 41.987040
39 42.180540
49 42.196520
50 42.234540
59 42.382940
69 42.663780
79 43.262240
89 43.133160
99 43.489740
109 44.022900
119 44.070440
129 43.830980
139 44.245200
149 44.614340
150 44.732120
159 45.202140
160 45.230660
169 45.797560
179 46.056340
189 46.036680
199 45.863460
209 46.265120
219 46.004540
230 45.875460
240 45.680180
249 45.617320
259 45.663900
269 45.644260
279 45.824240
289 45.695160
299 45.544000
309 45.282500
319 45.374160
329 45.002260
339 45.535420
349 45.958240
359 45.961600
369 45.912260
379 46.148960
380 46.120760
389 46.136720
399 46.439640
409 46.875020
419 46.957180
420 46.951060
429 47.276040
439 47.424440
449 47.184040
459 47.341940
469 47.433620
479 47.635680
489 47.560100
499 47.896600


==> data/train_8b_length.dat <==
step value
1 19208
9 19009
19 19154
29 19100
39 19089
49 18935
59 18661
69 18943
79 18767
89 18465
99 18538
109 18398
119 17479
129 17513
139 17397
149 16621
159 17095
169 17209
179 16094
189 15767
199 16221
209 16053
219 15840
229 16033
239 15792
249 16068
259 15833
269 15671
279 15404
289 14984
299 15495
309 16098
319 15528
329 16020
339 15561
349 15509
359 15360
369 15669
379 15698
389 16411
399 16563
409 16086
419 15809
429 16418
439 17564
449 17061
459 17333
469 16900
479 16803
489 17044
499 16985
509 16895
520 16284
529 16209
539 16455
549 15644
559 14900
569 14252
579 13511
589 13384
599 13630
609 13449
619 12954
629 13198
639 13386
649 12560
659 12827
669 13170
679 12988
689 12872
699 13270
709 13567
719 13522
729 13680


==> data/train_8b_length_ma5.dat <==
step value
1 19123.666667
9 19117.750000
19 19112.000000
29 19057.400000
39 18987.800000
49 18945.600000
59 18879.000000
69 18754.200000
79 18674.800000
89 18622.200000
99 18329.400000
109 18078.600000
119 17865.000000
129 17481.600000
139 17221.000000
149 17167.000000
159 16883.200000
169 16557.200000
179 16477.200000
189 16268.800000
199 15995.000000
209 15982.800000
219 15987.800000
229 15957.200000
239 15913.200000
249 15879.400000
259 15753.600000
269 15592.000000
279 15477.400000
289 15530.400000
299 15501.800000
309 15625.000000
319 15740.400000
329 15743.200000
339 15595.600000
349 15623.800000
359 15559.400000
369 15729.400000
379 15940.200000
389 16085.400000
399 16113.400000
409 16257.400000
419 16488.000000
429 16587.600000
439 16837.000000
449 17055.200000
459 17132.200000
469 17028.200000
479 17013.000000
489 16925.400000
499 16802.200000
509 16683.400000
520 16565.600000
529 16297.400000
539 15898.400000
549 15492.000000
559 14952.400000
569 14338.200000
579 13935.400000
589 13645.200000
599 13385.600000
609 13323.000000
619 13323.400000
629 13109.400000
639 12985.000000
649 13028.200000
659 12986.200000
669 12883.400000
679 13025.400000
689 13173.400000
699 13243.800000
709 13382.200000
719 13509.750000
729 13589.666667


==> data/train_8b_pass.dat <==
step value
1 39.4700
9 38.7158
19 36.9729
29 39.6449
30 39.0953
39 36.4670
49 37.2628
59 40.8178
69 38.3022
79 40.3120
89 37.6860
99 38.9232
109 39.6085
119 41.9494
129 38.8819
139 39.2361
149 38.3762
159 39.8340
169 41.8438
179 39.2179
189 42.3314
199 41.2507
209 38.0729
219 40.0826
229 41.5406
239 41.0117
240 40.5725
249 42.3593
259 41.0578
269 40.1978
279 40.6624
289 43.2240
299 41.2603
309 40.2900
319 41.5271
329 40.5569
339 39.5865
349 39.1680
359 41.2882
369 40.9801
379 42.4381
389 43.2337
399 41.3803
409 41.1827
419 42.4198
430 41.3413
439 41.2518
449 41.0540
459 43.8365
469 41.1001
479 42.2269
489 41.5877
499 41.8315
509 42.2961
519 41.6568
529 41.7902
539 41.9237
549 41.5052
559 42.7423
569 42.8758
579 43.5610
589 43.1426
599 44.4901
609 42.1952
620 43.6555
629 41.7998
639 43.0371
649 42.5082
659 43.3038
669 42.6647
679 44.3433
689 42.9314
699 44.7205
709 44.5228
719 43.8836
729 44.9000


==> data/train_8b_pass_ma5.dat <==
step value
1 38.386233
9 38.700900
19 38.779780
29 38.179180
30 37.888580
39 38.657560
49 38.389020
59 38.632360
69 38.876160
79 39.208240
89 38.966380
99 39.695820
109 39.409800
119 39.719820
129 39.610420
139 39.655520
149 39.634400
159 39.701600
169 40.320660
179 40.895560
189 40.543340
199 40.191100
209 40.655640
219 40.391700
229 40.256060
239 41.113340
240 41.308380
249 41.039820
259 40.969960
269 41.500260
279 41.280460
289 41.126900
299 41.392760
309 41.371660
319 40.644160
329 40.225700
339 40.425340
349 40.315940
359 40.692180
369 41.421620
379 41.864080
389 41.842980
399 42.130920
409 41.911560
419 41.515180
430 41.449920
439 41.980680
449 41.716740
459 41.893860
469 41.961040
479 42.116540
489 41.808460
499 41.919800
509 41.832460
519 41.899660
529 41.834400
539 41.923640
549 42.167440
559 42.521600
569 42.765380
579 43.362360
589 43.252940
599 43.408880
609 43.056640
620 43.035540
629 42.639160
639 42.860880
649 42.662720
659 43.171420
669 43.150280
679 43.592740
689 43.836540
699 44.080320
709 44.191660
719 44.506725
729 44.435467

